Interpreting the Robustness of Neural NLP Models to Textual Perturbations

Modern Natural Language Processing (NLP) models are known to be sensitive to input perturbations and their performance can decrease when applied to real-world, noisy data. However, it is still unclear why models are less robust to some perturbations than others. In this work, we test the hypothesis that the extent to which a model is affected by an unseen textual perturbation (robustness) can be explained by the learnability of the perturbation (defined as how well the model learns to identify the perturbation with a small amount of evidence). We further give a causal justification for the learnability metric. We conduct extensive experiments with four prominent NLP models -- TextRNN, BERT, RoBERTa and XLNet -- over eight types of textual perturbations on three datasets. We show that a model which is better at identifying a perturbation (higher learnability) becomes worse at ignoring such a perturbation at test time (lower robustness), providing empirical support for our hypothesis.

==> comments.orig.txt <==
Meta Review of Paper1193 by Area Chair kdPi 
ACL ARR 2021 November Paper1193 Area Chair kdPi
07 Jan 2022 (modified: 10 Jan 2022)ACL ARR 2021 November Paper1193 Meta ReviewReaders: Paper1193 Senior Area Chairs, Paper1193 Area Chairs, Paper1193 Authors, Paper1193 Reviewers, Program Chairs
Metareview:
It is unclear why NLP models are less robust to some perturbations than others.
This paper uses the learnability of the perturbation to explain the impact of an unseen textual perturbation to the model.
This paper conducts experiments with four NLP models (3 pre-trained transformers, 1 RNN-based) over eight types of textual perturbations on three classification datasets.
The results show that data augmentation is only more effective at improving robustness against perturbations that a model is more sensitive to.
In summary, the overall impression of the reviews is leaning toward positive. There are a few suggestions on improving the work (clarification and expanding the discussion) which I think should be doable in the span of a few weeks.

Summary Of Reasons To Publish:
The overall impression of the reviews is leaning toward positive. Here are the two key highlights:

The reviewers found the work well-motivated, interesting, and novel (7eV4,VXhG,V5kc).
The work has provided a reasonable amount of work to substantiate its causal hypothesis extensive correlative experiments (NKmd).
Summary Of Suggested Revisions:
There are a few suggestions on improving the work which I think should be doable in the span of a few weeks:

There are some questions/discussions on clarifying the definitions and assumptions which should be improved (VXhG)
Reviewer NKmd and V5kc have some suggestions for expanding the discussions of the experiments, related works, and figure captions, which all seem reasonable.
Hinted in the comments of 7eV4, it would be great to have a paragraph on the limitations of your study/conclusions (what form of perturbations/architectures might deviate from this conclusion?)
Overall Assessment: 4 = There are minor points that may be revised
Ethical Concernes:
None

[–]
Official Review of Paper1193 by Reviewer VXhG 
ACL ARR 2021 November Paper1193 Reviewer VXhG
28 Dec 2021ACL ARR 2021 November Paper1193 Official ReviewReaders: Program Chairs, Paper1193 Senior Area Chairs, Paper1193 Area Chairs, Paper1193 Reviewers, Paper1193 Authors
Paper Summary:
This paper proposes to measure the correlation between learnability and robustness against perturbation as a way to understand robustness evaluation. It finds that models tend to have lower robustness on perturbation features if they are difficult to learn. This could benefit future robustness works by focusing on tough-to-learn perturbations.

Summary Of Strengths:
The metric design is interesting and looks nice to me. On one direction, it uses the same model and test on two different sets (one original and one perturbed). This gives a robustness metric. On another direction, it uses augmentation to see how much improvement is there on the perturbed set. As a result, if the perturbed set has a close distribution to the original set, the amount of improvement from augmentation is naturally small. Otherwise, the two directions are more like orthogonal, thus having large variance. This makes sense and suggests robustness could be more promising on perturbations with low learnability (as in Sec 5)

Summary Of Weaknesses:
Eq2 seems to have an assumption that the test accuracy of the original test set (D_test) is invariant against training with augmentation or not. This might not be true in practice. So the delta score only shows F1 difference on the perturbed set. If the perturbed set has no example overlap with the original D_test, then what are the delta scores for original testing F1s? Is there something interesting to see?

What is the separation between accuracy and robustness. Would like to see a discussion/treatment on this.

Several of the perturbation methods are effectively replacing tokens with [UNK] in transformer models. This is a limitation of textual perturbation that it wipes out the features this paper wants to perturb. Also, does it have something to do with the high variance on the low learnable end in Fig 1?

Comments, Suggestions And Typos:
Spearman correlation 0.6 is not a strong number (but said to be "strong" in Sec 4.4). In Tab 3, it seems the correlation is a data-by-data thing, e.g. Yelp is strong but the other two data are moderate.

Overall Assessment: 4 = Strong: This paper is of significant interest (for broad or narrow sub-communities), and warrants acceptance in a top-tier *ACL venue if space allows.
Confidence: 4 = Quite sure. I tried to check the important points carefully. It's unlikely, though conceivable, that I missed something that should affect my ratings.
Best Paper: No
Replicability: 3 = They could reproduce the results with some difficulty. The settings of parameters are underspecified or subjectively determined, and/or the training/evaluation data are not widely available.
Datasets: 3 = Potentially useful: Someone might find the new datasets useful for their work.
Software: 3 = Potentially useful: Someone might find the new software useful for their work.
Author Identity Guess: 1 = I do not have even an educated guess about author identity.
[–]
Official Review of Paper1193 by Reviewer NKmd 
ACL ARR 2021 November Paper1193 Reviewer NKmd
23 Dec 2021ACL ARR 2021 November Paper1193 Official ReviewReaders: Program Chairs, Paper1193 Senior Area Chairs, Paper1193 Area Chairs, Paper1193 Reviewers, Paper1193 Authors
Paper Summary:
This paper focuses on the relationship between the learnability of a textual perturbation and its effect on performance, as well as the relationship between learnability and to what degree augmentation with that perturbation improves performance. It begins with an observation, that learnability is inversely correlated with robustness, i.e. the less learnable a perturbation, the more robust a model is to it at test time. To move beyond simple correlation, the authors treat learnability as a causal estimand. In order to demonstrate a causal relationship, the authors perturb text with randomized labels, thus removing confounding via label groups. In this framework, they find that learnability is causally related to robustness. Later, they also show that learnability is correlated with improvement after augmentation.

The experiments are done using data from 3 domains: IMDB and YELP polarity classification and QQP paraphrase ID. 4 models are tested, (3 pre-trained transformers, 1 RNN-based) with 8 perturbation types. The random re-assignment of labels in the experiments means that the only relevant difference between classes is whether or not the perturbation is applied. As the percentage of examples in the training data is increased, the learnability of the perturbation improves. The learnability then shows a fairly negative Spearman correlation with robustness and high correlation with post-augmentation improvement in performance.

Summary Of Strengths:
The hypotheses and experiments in the paper are clear. It's a targeted contribution that clearly demonstrates the relationship between learnability and robustness, and makes efforts to show that the relationship is causal rather than correlative.
The results are convincing, with strong correlations for both learnability vs. robustness and learnability vs. post-augmentation improvement.
A good range of models are tested. It is worth pointing out that the authors test an RNN-based model, showing that their results don't only apply to pretrained transformers.
The explanation of the treatement effect and the subsequent derivation of learability as a causal estimand is easy to follow and may be helpful for people unfamiliar with causal inference.
Summary Of Weaknesses:
There is a limited discussion of the results. The main results appear on the second-to-last page and there is not much room dedicated to answering follow-up questions about the results. The authors could devote more space to discussing the relationship and its implications; having established a causal connection between learnability and robustness, they could delve deeper into what types of perturbations represent outliers. Similarly, the discussion of the results on augmentation are minimal, with most of the paper dedicated to the learnability vs robustness result.

I personally would like to see more discussion on the interaction between BPE and learnability/robustness. The following paper is a good reference for the interaction between BPE and robustness: https://arxiv.org/abs/2104.08211.

Relatedly, the related works section is quite sparse. There is a unexplored connection between the work here and work on robustness to spurious correlations (e.g. https://arxiv.org/abs/2005.04345).

I find Fig. 1 almost impossible to read; it only clearly shows the relationship between post augmentation delta and robustness, when the core contribution of the paper is the relationship between the learnability and robustness. In the appendix, Figs. 5-7 (a and b) are much clearer, and I would advocate for Fig 1 being replaced with something like Fig 5 (a,b).

Comments, Suggestions And Typos:
L 056 "Why NLP models are..." --> "Why are NLP models..."
L 058 "Why data augmentation works better..." --> "Why does data augmentation work better..."
Overall Assessment: 3.5 
Confidence: 4 = Quite sure. I tried to check the important points carefully. It's unlikely, though conceivable, that I missed something that should affect my ratings.
Best Paper: No
Replicability: 4 = They could mostly reproduce the results, but there may be some variation because of sample variance or minor variations in their interpretation of the protocol or method.
Datasets: 1 = No usable datasets submitted.
Software: 1 = No usable software released.
Author Identity Guess: 1 = I do not have even an educated guess about author identity.
Ethical Concerns:
No ethical concerns

[–]
Official Review of Paper1193 by Reviewer 7eV4 
ACL ARR 2021 November Paper1193 Reviewer 7eV4
16 Dec 2021ACL ARR 2021 November Paper1193 Official ReviewReaders: Program Chairs, Paper1193 Senior Area Chairs, Paper1193 Area Chairs, Paper1193 Reviewers, Paper1193 Authors
Paper Summary:
This paper investigates the problem of why NLP models are less robust to certain perturbations than others. To carry out the exploration, they proposed new metric call learnability -- which is inspired by causal inference. Learnability quantifies how well a model learns to identify perturbations and they find this new metric a good predictor for models' robustness to the perturbation. With extensive experiments, they show that a model with high learnability is generally less robust.

PS. This paper is not in my area.

Summary Of Strengths:
This paper is well-motivated with clear and interesting research questions. Although the method seems intuitive, the author gives a nice justification from the perspective of casualty.

Summary Of Weaknesses:
Although perturbation is purely random, it does not guarantee a perfect decoupling of confounders from the causal graph. It could happen that when you perturb a sentence, the perturbation also causes changes on confounder features, i.e., P' -> P' will cause T -> T' -> L'.

The key finding of this paper is the negative correlation between learnability and robustness, this also leads to major claims made by the author. However, the only experimental evidence to support these findings is Table 3. Further evaluation would help substantiate the claims, e.g., some human evaluation.

Comments, Suggestions And Typos:
Would be helpful to provide a running example to help understand learnability.

Overall Assessment: 2.5 
Confidence: 1 = Not my area, or paper is very hard to understand. My evaluation is just an educated guess.
Best Paper: No
Replicability: 4 = They could mostly reproduce the results, but there may be some variation because of sample variance or minor variations in their interpretation of the protocol or method.
Datasets: 1 = No usable datasets submitted.
Software: 1 = No usable software released.
Author Identity Guess: 1 = I do not have even an educated guess about author identity.
[–]
Official Review of Paper1193 by Reviewer V5kc 
ACL ARR 2021 November Paper1193 Reviewer V5kc
11 Dec 2021ACL ARR 2021 November Paper1193 Official ReviewReaders: Program Chairs, Paper1193 Senior Area Chairs, Paper1193 Area Chairs, Paper1193 Reviewers, Paper1193 Authors
Paper Summary:
It is unclear why NLP models are less robust to some perturbations than others. This paper uses the learnability of the perturbation to explain the impact of an unseen textual perturbation to the model. This paper conducts experiments with four NLP models over eight types of textual perturbations on three classification datasets. The results show that data augmentation is only more effective at improving robustness against perturbations that a model is more sensitive to.

Summary Of Strengths:
This paper propose a novel idea to use the learnability of the perturbation to explain the sensitivity of a model to a textual perturbation. The findings can be used to guide the improvement of the model.

Summary Of Weaknesses:
1.Some perturbations in Figure 3 have altered the results (labels) of the original instances/pairs, e.g., the last two perturbations have damaged the semantics of the original input. Are the results on these data persuasive? 2. This work lacks detailed analysis on the results of Table 2 (see comments). 3. This work lacks the analysis of the impact of augmented data size.

Comments, Suggestions And Typos:
423~426: Is the "effects on the tokenization process" main reason?
427~434: "white_space_perturbation" also affects the tokenization, as the white space is randomly inserted into a word.
In table 2, why TextRNN is more sensitive to "insert abbreviation" than "shuffle word"?
What does Table 3 talk about?
I think Parts a and b in Figure 5-7 are more important, and should be shown in the paper text.
Some perturbations in Figure 3 have altered the results (labels) of the original instances/pairs, e.g., the last two perturbations and the "shuffle word", what is the performance of augmentation based on these perturbations?
Overall Assessment: 3.5 
Confidence: 3 =  Pretty sure, but there's a chance I missed something. Although I have a good feel for this area in general, I did not carefully check the paper's details, e.g., the math or experimental design.
Best Paper: No
Replicability: 3 = They could reproduce the results with some difficulty. The settings of parameters are underspecified or subjectively determined, and/or the training/evaluation data are not widely available.
Datasets: 1 = No usable datasets submitted.
Software: 1 = No usable software released.
Author Identity Guess: 1 = I do not have even an educated guess about author identity.
Ethical Concerns:
No ethical concerns
